On the Feasibility of Creating Iris Periocular Morphed Images

In the last few years, face morphing has been shown to be a complex challenge for Face Recognition Systems (FRS). Thus, the evaluation of other biometric modalities such as fingerprint, iris, and others must be explored and evaluated to enhance biometric systems. This work proposes an end-to-end framework to produce iris morphs at the image level, creating morphs from Periocular iris images. This framework considers different stages such as pair subject selection, segmentation, morph creation, and a new iris recognition system. In order to create realistic morphed images, two approaches for subject selection are explored: random selection and similar radius size selection. A vulnerability analysis and a Single Morphing Attack Detection algorithm were also explored. The results show that this approach obtained very realistic images that can confuse conventional iris recognition systems.

==> Figures/results/periocular/casia/morph_radius_20240307T0559/results.csv <==
Mated scores,153090
Non-mated scores,643220
Morph scores,290788
""
MATED VS NON-MATED
d',3.3325234288636874
Description,threshold,FMR [%],FNMR [%]
EER,0.524404190118339,5.240353222847548,5.240353222847548
FMR@FNMR=10%,0.5502715536315571,10.000310935605237,3.3960415441896923
FMR@FNMR=5.0%,0.5226998552008303,5.000466403407854,5.391599712587367
FMR@FNMR=1.0%,0.4746716154390513,0.9999689064394763,11.314259585864525
""
MATED VS MORPH
d',2.436518407738113
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.47515435871107203,11.2401474613808,11.2401474613808,0.985974025974026,0.8000464751740212,0.9475964677715245,1.0383775582025014,0.8524500074024967,0.7999933704611791,0.9572727272727273
FMR@FNMR=10%,0.4700452419019223,10.000756564920149,12.100071853158273,0.9893506493506493,0.82005419241966,0.8789992814684173,1.1103513678822319,0.9410549109512427,0.8200550106017982,0.9572727272727273
FMR@FNMR=5.0%,0.44441003652932376,5.000206335887313,17.34339277549154,0.9976623376623377,0.9060980205792614,0.8265660722450846,1.171096265417253,1.0795319483341768,0.9060510569196905,0.9572727272727273
FMR@FNMR=1.0%,0.4011268216475783,0.9996973740319408,29.67470115618264,1,0.9804149009767593,0.7032529884381736,1.2967470115618265,1.2771619125385856,0.980392228286348,0.9572727272727273


==> Figures/results/periocular/casia/morph_random_20240307T0601/results.csv <==
Mated scores,153090
Non-mated scores,643220
Morph scores,291718
""
MATED VS NON-MATED
d',3.3325234288636874
Description,threshold,FMR [%],FNMR [%]
EER,0.524404190118339,5.240353222847548,5.240353222847548
FMR@FNMR=10%,0.5502715536315571,10.000310935605237,3.3960415441896923
FMR@FNMR=5.0%,0.5226998552008303,5.000466403407854,5.391599712587367
FMR@FNMR=1.0%,0.4746716154390513,0.9999689064394763,11.314259585864525
""
MATED VS MORPH
d',2.522226031265109
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.4799586817203675,10.45256034937851,10.45256034937851,0.9883480062143967,0.8132171414410807,0.9475964677715245,1.0407515384428723,0.8656206736695562,0.8131400414041391,0.9645261522527188
FMR@FNMR=10%,0.47826008724074387,10.000411356172743,10.742700372330003,0.9896426721905748,0.8207524085309084,0.8925729962767,1.097069675913875,0.9281794122542084,0.8206961878710997,0.9645261522527188
FMR@FNMR=5.0%,0.4526983063015828,5.00037707649168,15.503298713175257,0.9985758674262041,0.906429484632349,0.8449670128682474,1.1536088545579566,1.0614624717641017,0.906436956715901,0.9645261522527188
FMR@FNMR=1.0%,0.40949525471585757,0.9999382965740887,26.98347377359723,1,0.9803734539470277,0.7301652622640278,1.2698347377359722,1.250208191683,0.9803337600578583,0.9645261522527188


==> Figures/results/periocular/notredame/morph_radius_20240202T2338/results.csv <==
Mated scores,19029
Non-mated scores,105470
Morph scores,214427
""
MATED VS NON-MATED
d',4.456826831630496
Description,threshold,FMR [%],FNMR [%]
EER,0.7085730056641757,1.5720109983881672,1.5720109983881672
FMR@FNMR=10%,0.7897846814532536,10.0,0.2680119817121236
FMR@FNMR=5.0%,0.755856664015111,5.000474068455485,0.5097482789426665
FMR@FNMR=1.0%,0.691348337248259,1.000284441073291,2.475169478164906
""
MATED VS MORPH
d',2.702003914462744
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.6319940173428137,8.73910468364525,8.73910468364525,0.9589341120642453,0.8331727467523112,0.9842798900161184,0.9746542220481269,0.8488928567361929,0.8278951592512684,0.9589341120642453
FMR@FNMR=10%,0.6394840789219348,10.000606266934668,7.462294392768932,0.9514509947070633,0.809577742481233,0.9253770560723107,1.0260739386347526,0.8842006864089224,0.804794849408815,0.9514509947070633
FMR@FNMR=5.0%,0.6041154581917915,5.000303133467334,14.35703400073572,0.9815659791932835,0.9036437525530093,0.8564296599926429,1.1251363192006405,1.0472140925603663,0.898627249044792,0.9815659791932835
FMR@FNMR=1.0%,0.5397219368499063,1.000340442201775,36.486415471123024,0.9974447891951086,0.9803488999670038,0.6351358452887698,1.362308943906339,1.3452130546782342,0.9787202458300773,0.9974447891951086


==> Figures/results/periocular/notredame/morph_random_20240203T1325/results.csv <==
Mated scores,19029
Non-mated scores,105470
Morph scores,214408
""
MATED VS NON-MATED
d',4.456826831630496
Description,threshold,FMR [%],FNMR [%]
EER,0.7085730056641757,1.5720109983881672,1.5720109983881672
FMR@FNMR=10%,0.7897846814532536,10.0,0.2680119817121236
FMR@FNMR=5.0%,0.755856664015111,5.000474068455485,0.5097482789426665
FMR@FNMR=1.0%,0.691348337248259,1.000284441073291,2.475169478164906
""
MATED VS MORPH
d',3.0110832816250492
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.6461214279522959,6.4885638595574795,6.4885638595574795,0.9748083242059146,0.8737267553742695,0.9842798900161184,0.9905284341897962,0.8894468653581511,0.8761011011728203,0.9748083242059146
FMR@FNMR=10%,0.6682131497661025,9.999160479086601,3.983393767407641,0.9567360350492881,0.8090762906517298,0.9601660623259236,0.9965699727233645,0.8489102283258062,0.811944672920052,0.9567360350492881
FMR@FNMR=5.0%,0.6338788349524702,5.00074624081191,8.360922802038994,0.9808324205914567,0.901920642053277,0.91639077197961,1.0644416486118466,0.985529870073667,0.903920354836152,0.9808324205914567
FMR@FNMR=1.0%,0.5703231098153859,0.9994962874519607,24.5362341689001,0.9961664841182913,0.9795002161597196,0.754637658310999,1.2415288258072923,1.2248625578487204,0.98072350502917,0.9961664841182913


==> Figures/results/rubbersheet/casia/morph_radius_20240307T0610/results.csv <==
Mated scores,151893
Non-mated scores,635349
Morph scores,270971
""
MATED VS NON-MATED
d',2.7921103354295966
Description,threshold,FMR [%],FNMR [%]
EER,0.3519988143504625,8.522402647993465,8.522402647993465
FMR@FNMR=10%,0.3549934712317682,9.999228770329378,8.09253882667404
FMR@FNMR=5.0%,0.34267413259588975,5.000243960406013,9.92474965929964
FMR@FNMR=1.0%,0.3190096507222449,1.0000802708432688,14.0914986207396
""
MATED VS MORPH
d',2.7213077499826603
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.34202063014815465,10.049414882035347,10.049414882035347,0.9370231654875849,0.833753039073421,0.9147759735200653,1.0222471919675196,0.9189770655533557,0.8333749945552642,0.013871549452073797
FMR@FNMR=10%,0.341822900773466,10.000332138863568,10.080780549465743,0.9373005964766264,0.8344891635837289,0.8991921945053426,1.0381084019712838,0.9352969690783863,0.8341217572428721,0.013871549452073797
FMR@FNMR=5.0%,0.3153853923858838,5.000166069431784,14.803183820189211,0.9782216673602442,0.913352091384391,0.8519681617981079,1.1262535055621363,1.0613839295862832,0.9128485170501658,0.013871549452073797
FMR@FNMR=1.0%,0.2679581001301984,1.0001070225227053,27.829458895406635,0.9961159661534194,0.9818995719232381,0.7217054110459337,1.2744105551074858,1.2601941608773044,0.9818367536738722,0.013871549452073797


==> Figures/results/rubbersheet/casia/morph_random_20240307T0612/results.csv <==
Mated scores,151893
Non-mated scores,635349
Morph scores,269618
""
MATED VS NON-MATED
d',2.7921103354295966
Description,threshold,FMR [%],FNMR [%]
EER,0.3519988143504625,8.522402647993465,8.522402647993465
FMR@FNMR=10%,0.3549934712317682,9.999228770329378,8.09253882667404
FMR@FNMR=5.0%,0.34267413259588975,5.000243960406013,9.92474965929964
FMR@FNMR=1.0%,0.3190096507222449,1.0000802708432688,14.0914986207396
""
MATED VS MORPH
d',2.9333238783884275
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.3534163755867476,8.318064817630871,8.318064817630871,0.9530836697758597,0.8551212330288516,0.9147759735200653,1.0383076962557944,0.9403452595087862,0.8549128274994429,0.017959070026451345
FMR@FNMR=10%,0.35931651727349295,10.000074179023656,7.474340489686819,0.9406933036335793,0.82858454464509,0.9252565951031319,1.0154367085304474,0.9033279495419582,0.8283066834621178,0.017959070026451345
FMR@FNMR=5.0%,0.3375454563605339,5.000407984630106,10.756256048665836,0.9761937908951691,0.9099038788736112,0.8924374395133416,1.0837563513818274,1.0174664393602697,0.9096744011088791,0.017959070026451345
FMR@FNMR=1.0%,0.29386335439524586,0.9999332388787099,19.85015767678563,0.9966587776694974,0.98085522933017,0.8014984232321437,1.1951603544373537,1.1793568060980264,0.9807929686697402,0.017959070026451345


==> Figures/results/rubbersheet/notredame/morph_radius_20240307T0616/results.csv <==
Mated scores,19029
Non-mated scores,105183
Morph scores,191501
""
MATED VS NON-MATED
d',6.316729998386526
Description,threshold,FMR [%],FNMR [%]
EER,0.33463770516366653,0.21676506659821454,0.21676506659821454
FMR@FNMR=10%,0.3824200825787022,10.001616230759723,0.15239896999316832
FMR@FNMR=5.0%,0.3705480521119303,5.002709563332478,0.15765410688948447
FMR@FNMR=1.0%,0.3492241345173218,1.0001616230759725,0.19444006516369752
""
MATED VS MORPH
d',3.0388428159064786
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.25079065407782225,6.454274390212062,6.454274390212062,0.9801058587333455,0.8843575214687945,0.9978323493340179,0.9822735093993277,0.8865251721347767,0.8929620517462385,0.0007300602299689724
FMR@FNMR=10%,0.26185631471551013,10.00046997143618,4.209364653949235,0.9625844132140902,0.8281430342621736,0.9579063534605077,1.0046780597535825,0.8702366808016659,0.8344993720958983,0.0007300602299689724
FMR@FNMR=5.0%,0.24511040396423295,5.001018271445058,7.9352567134373855,0.9868589158605585,0.908915674177447,0.9206474328656261,1.0662114829949325,0.9882682413118209,0.9174694705579128,0.0007300602299689724
FMR@FNMR=1.0%,0.2158831802214815,0.9999947780951536,20.216511640128225,0.9970797590801241,0.9805155045209606,0.7978348835987178,1.1992448754814062,1.182680620922243,0.9847097940749278,0.0007300602299689724


==> Figures/results/rubbersheet/notredame/morph_random_20240307T0618/results.csv <==
Mated scores,19029
Non-mated scores,105183
Morph scores,198812
""
MATED VS NON-MATED
d',6.316729998386526
Description,threshold,FMR [%],FNMR [%]
EER,0.33463770516366653,0.21676506659821454,0.21676506659821454
FMR@FNMR=10%,0.3824200825787022,10.001616230759723,0.15239896999316832
FMR@FNMR=5.0%,0.3705480521119303,5.002709563332478,0.15765410688948447
FMR@FNMR=1.0%,0.3492241345173218,1.0001616230759725,0.19444006516369752
""
MATED VS MORPH
d',3.827722974907538
Description,threshold,FMR [%],FNMR [%],MinMax-MMPMR,ProdAvg-MMPMR,TMR,MinMax-RMMR,ProdAvg-RMMR,FMMPMR,AMPMR
EER,0.26526432173510905,3.652194032553367,3.652194032553367,0.9828310502283105,0.9225603765325702,0.9978323493340179,0.9849987008942926,0.9247280271985523,0.9292562757208576,0.000547945205479452
FMR@FNMR=10%,0.29496770276581996,9.999899402450556,1.0983236113300752,0.932054794520548,0.8106277401257356,0.9890167638866992,0.9430380306338487,0.8216109762390363,0.8174955714660973,0.000547945205479452
FMR@FNMR=5.0%,0.2732061004290187,4.9991952196044505,2.575017079194913,0.9738812785388128,0.8977407458743845,0.9742498292080509,0.9996314493307619,0.9234909166663335,0.9046664062307058,0.000547945205479452
FMR@FNMR=1.0%,0.2388060952338216,1.0004426292175523,10.131903936097535,0.9956164383561644,0.9760940652327017,0.8986809606390247,1.0969354777171398,1.077413104593677,0.9804431677095331,0.000547945205479452

